An Analysis of the Search Spaces for Generate and Validate Patch Generation Systems

We present the first systematic analysis of the characteristics of patch search spaces for automatic patch generation systems. We analyze the search spaces of two current state-of-the-art systems, SPR and Prophet, with 16 different search space configurations. Our results are derived from an analysis of 1104 different search spaces and 768 patch generation executions. Together these experiments consumed over 9000 hours of CPU time on Amazon EC2. The analysis shows that 1) correct patches are sparse in the search spaces (typically at most one correct patch per search space per defect), 2) incorrect patches that nevertheless pass all of the test cases in the validation test suite are typically orders of magnitude more abundant, and 3) leveraging information other than the test suite is therefore critical for enabling the system to successfully isolate correct patches. We also characterize a key tradeoff in the structure of the search spaces. Larger and richer search spaces that contain correct patches for more defects can actually cause systems to find fewer, not more, correct patches. We identify two reasons for this phenomenon: 1) increased validation times because of the presence of more candidate patches and 2) more incorrect patches that pass the test suite and block the discovery of correct patches. These fundamental properties, which are all characterized for the first time in this paper, help explain why past systems often fail to generate correct patches and help identify challenges, opportunities, and productive future directions for the field.

==> csv-raw/prophet-100-cext.csv <==
,schema,candidate,partial_candidate,correct_rank,eval_candidate,eval_partial,plausible_template,partial_plausible_template,plausible_cnt,partial_plausible_cnt,correct_cnt,correct_rank_inp,correct_rank_inp_template
gmp-14166-14167,7764,10949,3394,,10949,3394,29,24,56,51,0,0,0
libtiff-5b02179-3dfb33b,65066,83937,19298,,1249,1112,146,146,3192,3192,0,0,0
php-310991-310999,36168,47688,11762,808,20995,9962,1,1,1,1,1,1,1
php-308734-308761,7,14,11,,14,11,0,0,0,0,0,0,0
php-308262-308315,19585,22003,1869,150,2019,1510,18,18,44,44,1,2,2
libtiff-d13be72c-ccadf48a,45418,184068,141307,1093,3938,3896,116,116,4540,4362,2,1,1
lighttpd-2661-2662,7821,34688,27541,,34688,27541,78,16,109,47,0,0,0
php-307562-307561,14536,21252,4869,2221,13736,4869,1,0,1,0,1,1,1
php-309579-309580,30144,41568,6890,288,15676,6890,11,11,38,38,1,12,6
lighttpd-1913-1914,12084,32903,21707,,32903,21707,4,4,12,12,0,0,0
python-69934-69935,12299,17828,5874,,6501,4383,0,0,0,0,0,0,0
php-310011-310050,21591,34470,8642,640,2424,2082,71,7,76,14,1,9,7
php-309688-309716,28295,47600,11980,2740,538,501,2,2,96,96,0,0,0
gmp-13420-13421,24641,29703,5319,,29703,5319,0,0,0,0,0,0,0
php-309516-309535,14671,19142,4578,8851,19142,4578,1,0,1,0,1,1,1
gzip-a1d3d4019d-f17cbd13a1,17878,25303,7535,1135,25303,7535,5,0,5,0,1,1,1
python-70056-70059,13449,22537,9353,,4106,3644,0,0,0,0,0,0,0
php-307846-307853,11106,13971,3009,8470,13971,3009,1,0,1,0,1,1,1
php-311346-311348,4480,8096,3027,25,1485,1397,5,5,101,101,1,1,1
fbc-5458-5459,2967,4864,2144,19,4864,2144,23,23,98,71,0,0,0
libtiff-ee2ce5b7-b5691a5a,10346,34863,25186,110,4576,4282,113,113,3889,3889,1,1,1
php-307914-307915,17382,25707,7731,1,25707,7731,1,0,1,0,1,1,1
php-309111-309159,26515,32541,6583,6838,32541,6583,10,1,10,1,1,9,9
php-309892-309910,7365,8665,1432,161,451,345,11,11,96,96,1,12,2


==> csv-raw/prophet-100-rext-cext.csv <==
,schema,candidate,partial_candidate,correct_rank,eval_candidate,eval_partial,plausible_template,partial_plausible_template,plausible_cnt,partial_plausible_cnt,correct_cnt,correct_rank_inp,correct_rank_inp_template
gmp-14166-14167,9533,12718,3394,,12718,3394,29,24,56,51,0,0,0
libtiff-5b02179-3dfb33b,69742,88613,19298,,1455,1325,146,146,3192,3192,0,0,0
php-310991-310999,37323,48843,11762,1509,20496,9251,1,1,1,1,1,1,1
php-308734-308761,7,14,11,,14,11,0,0,0,0,0,0,0
php-308262-308315,20054,22472,1869,206,2163,1526,18,18,43,43,1,2,2
libtiff-d13be72c-ccadf48a,48127,186777,141307,1202,4252,4207,115,115,4525,4347,2,1,1
lighttpd-2661-2662,8943,35810,27541,,35810,27541,74,12,97,35,0,0,0
php-307562-307561,15228,21944,4869,2962,14132,4869,1,0,1,0,1,1,1
php-309579-309580,30898,42322,6890,330,15022,6890,11,11,38,38,1,12,6
lighttpd-1913-1914,14098,34917,21707,,34917,21707,4,4,12,12,0,0,0
python-69934-69935,12639,18168,5874,,6402,4339,0,0,0,0,0,0,0
php-310011-310050,22377,35256,8642,742,4122,3411,58,7,64,14,1,9,7
php-309688-309716,28813,48118,11980,6827,920,857,2,2,92,92,0,0,0
gmp-13420-13421,44681,49743,5319,,49743,5319,0,0,0,0,0,0,0
php-309516-309535,16537,21008,4578,9788,21008,4578,1,0,1,0,1,1,1
gzip-a1d3d4019d-f17cbd13a1,23826,31251,7535,715,31251,7535,5,0,5,0,1,1,1
python-70056-70059,17310,26398,9353,,3967,3517,0,0,0,0,0,0,0
php-307846-307853,13570,16435,3009,10250,16435,3009,1,0,1,0,1,1,1
php-311346-311348,4557,8173,3027,17,1462,1363,5,5,106,106,1,1,1
fbc-5458-5459,4041,5938,2144,16,5938,2144,25,23,100,71,0,0,0
libtiff-ee2ce5b7-b5691a5a,13144,37661,25186,149,5031,4747,113,113,3608,3608,1,1,1
php-307914-307915,18796,27121,7731,1,27121,7731,1,0,1,0,1,1,1
php-309111-309159,28054,34080,6583,8261,34080,6583,10,1,10,1,1,10,10
php-309892-309910,9555,10855,1432,313,470,372,11,11,100,100,1,12,2


==> csv-raw/prophet-100-rext.csv <==
,schema,candidate,partial_candidate,correct_rank,eval_candidate,eval_partial,plausible_template,partial_plausible_template,plausible_cnt,partial_plausible_cnt,correct_cnt,correct_rank_inp,correct_rank_inp_template
gmp-14166-14167,9533,12718,3394,,12718,3394,33,28,111,106,0,0,0
libtiff-5b02179-3dfb33b,69742,88613,19298,,53568,16729,210,147,213,150,0,0,0
php-310991-310999,37323,48843,11762,1509,19316,8758,1,1,1,1,1,1,1
php-308734-308761,7,14,11,,14,11,0,0,0,0,0,0,0
php-308262-308315,20054,22472,1869,206,2963,1648,4,3,6,5,1,1,1
libtiff-d13be72c-ccadf48a,48127,186777,141307,1202,60747,54316,1185,1185,1405,1185,1,1,1
lighttpd-2661-2662,8943,35810,27541,,35810,27541,66,4,69,7,0,0,0
php-307562-307561,15228,21944,4869,2962,14071,4869,1,0,1,0,1,1,1
php-309579-309580,30898,42322,6890,330,19229,6890,2,2,2,2,1,1,1
lighttpd-1913-1914,14098,34917,21707,,34917,21707,4,4,4,4,0,0,0
python-69934-69935,12639,18168,5874,,6408,4339,0,0,0,0,0,0,0
php-310011-310050,22377,35256,8642,742,4112,3411,60,13,70,23,1,14,9
php-309688-309716,28813,48118,11980,6827,3019,2899,68,68,92,92,0,0,0
gmp-13420-13421,44681,49743,5319,,49743,5319,0,0,0,0,0,0,0
php-309516-309535,16537,21008,4578,9788,21008,4578,1,0,1,0,1,1,1
gzip-a1d3d4019d-f17cbd13a1,23826,31251,7535,715,31251,7535,5,0,5,0,1,1,1
python-70056-70059,17310,26398,9353,,3950,3517,0,0,0,0,0,0,0
php-307846-307853,13570,16435,3009,10250,16435,3009,1,0,1,0,1,1,1
php-311346-311348,4557,8173,3027,17,8173,3027,51,38,73,60,2,1,1
fbc-5458-5459,4041,5938,2144,16,5938,2144,28,26,48,35,2,1,1
libtiff-ee2ce5b7-b5691a5a,13144,37661,25186,149,37661,25186,328,328,328,328,1,1,1
php-307914-307915,18796,27121,7731,1,27121,7731,1,0,1,0,1,1,1
php-309111-309159,28054,34080,6583,8261,34080,6583,10,1,10,1,1,10,10
php-309892-309910,9555,10855,1432,313,3184,1368,64,17,69,22,4,1,1


==> csv-raw/prophet-100.csv <==
,schema,candidate,partial_candidate,correct_rank,eval_candidate,eval_partial,plausible_template,partial_plausible_template,plausible_cnt,partial_plausible_cnt,correct_cnt,correct_rank_inp,correct_rank_inp_template
gmp-14166-14167,7764,10949,3394,,10949,3394,33,28,111,106,0,0,0
libtiff-5b02179-3dfb33b,65066,83937,19298,,52303,16953,208,147,211,150,0,0,0
php-310991-310999,36168,47688,11762,808,21206,9962,1,1,1,1,1,1,1
php-308734-308761,7,14,11,,14,11,0,0,0,0,0,0,0
php-308262-308315,19585,22003,1869,150,5283,1869,0,0,0,0,0,0,0
libtiff-d13be72c-ccadf48a,45418,184068,141307,1093,63046,58498,1423,1423,1703,1423,1,1,1
lighttpd-2661-2662,7821,34688,27541,,34688,27541,70,8,73,11,0,0,0
php-307562-307561,14536,21252,4869,2221,13996,4869,1,0,1,0,1,1,1
php-309579-309580,30144,41568,6890,288,19370,6890,2,2,2,2,1,1,1
lighttpd-1913-1914,12084,32903,21707,,32903,21707,4,4,4,4,0,0,0
python-69934-69935,12299,17828,5874,,6501,4383,0,0,0,0,0,0,0
php-310011-310050,21591,34470,8642,640,2394,2082,63,13,69,23,1,21,13
php-309688-309716,28295,47600,11980,2740,2609,2540,71,71,95,95,1,86,64
gmp-13420-13421,24641,29703,5319,,29703,5319,0,0,0,0,0,0,0
php-309516-309535,14671,19142,4578,8851,19142,4578,1,0,1,0,1,1,1
gzip-a1d3d4019d-f17cbd13a1,17878,25303,7535,1135,25303,7535,5,0,5,0,1,1,1
python-70056-70059,13449,22537,9353,,4106,3644,0,0,0,0,0,0,0
php-307846-307853,11106,13971,3009,8470,13971,3009,1,0,1,0,1,1,1
php-311346-311348,4480,8096,3027,25,8096,3027,50,38,72,60,2,1,1
fbc-5458-5459,2967,4864,2144,19,4864,2144,26,26,46,35,2,1,1
libtiff-ee2ce5b7-b5691a5a,10346,34863,25186,110,34863,25186,328,328,328,328,1,1,1
php-307914-307915,17382,25707,7731,1,25707,7731,1,0,1,0,1,1,1
php-309111-309159,26515,32541,6583,6838,32541,6583,10,1,10,1,1,9,9
php-309892-309910,7365,8665,1432,161,8665,1432,21,17,26,22,4,1,1


==> csv-raw/prophet-200-cext.csv <==
,schema,candidate,partial_candidate,correct_rank,eval_candidate,eval_partial,plausible_template,partial_plausible_template,plausible_cnt,partial_plausible_cnt,correct_cnt,correct_rank_inp,correct_rank_inp_template
gmp-14166-14167,25975,39287,14161,,39287,14161,29,24,56,51,0,0,0
libtiff-5b02179-3dfb33b,157153,221134,65017,50770,2054,1940,146,146,2776,2776,0,0,0
php-310991-310999,69387,89230,18988,907,21436,11684,1,1,1,1,1,1,1
php-308734-308761,10645,14692,4160,5376,14692,4160,4,4,4,4,2,1,1
php-308262-308315,70879,90431,10845,1365,7641,7304,15,15,36,36,1,2,2
libtiff-d13be72c-ccadf48a,71876,296426,228659,1183,4679,4657,111,111,4308,4191,2,1,1
lighttpd-2661-2662,24309,120263,98028,,77400,65714,55,10,75,30,0,0,0
php-307562-307561,22881,31597,6997,2672,15277,6997,1,0,1,0,1,1,1
php-309579-309580,40152,60351,11416,767,18816,11416,11,11,38,38,1,11,6
lighttpd-1913-1914,21608,68199,48133,,22474,19567,56,56,160,160,0,0,0
python-69934-69935,34474,47544,13775,,6616,4760,0,0,0,0,0,0,0
php-310011-310050,52498,77671,16558,1348,4867,4556,61,7,69,14,1,9,7
php-309688-309716,45647,71633,15744,3465,538,501,2,2,93,93,0,0,0
gmp-13420-13421,42424,50672,8763,14102,50672,8763,3,0,3,0,2,1,1
php-309516-309535,21016,27098,6314,10954,27098,6314,1,0,1,0,1,1,1
gzip-a1d3d4019d-f17cbd13a1,33615,48702,15104,1929,48702,15104,14,0,14,0,1,1,1
python-70056-70059,21868,39599,17961,,4464,4074,0,0,0,0,0,0,0
php-307846-307853,17610,22131,4757,10742,16927,4709,1,0,1,0,1,1,1
php-311346-311348,5099,9799,3879,27,1799,1719,5,5,103,103,1,1,1
fbc-5458-5459,5836,9857,4495,33,6132,3920,34,34,118,89,0,0,0
libtiff-ee2ce5b7-b5691a5a,67241,171379,106867,280,8258,7714,113,113,3458,3458,1,1,1
php-307914-307915,30838,47988,15066,1,35979,15066,1,0,1,0,1,1,1
php-309111-309159,41554,52908,12232,7701,36614,11949,10,1,10,1,1,9,9
php-309892-309910,27437,40758,9999,462,1417,1316,11,11,89,89,1,10,2


==> csv-raw/prophet-200-rext-cext.csv <==
,schema,candidate,partial_candidate,correct_rank,eval_candidate,eval_partial,plausible_template,partial_plausible_template,plausible_cnt,partial_plausible_cnt,correct_cnt,correct_rank_inp,correct_rank_inp_template
gmp-14166-14167,47859,61171,14161,,55865,14057,29,24,56,51,0,0,0
libtiff-5b02179-3dfb33b,214876,278857,65017,70740,2032,1923,146,146,2806,2806,0,0,0
php-310991-310999,71093,90936,18988,1778,20884,11014,1,1,1,1,1,1,1
php-308734-308761,14737,18784,4160,6242,18784,4160,4,4,4,4,2,1,1
php-308262-308315,72907,92459,10845,1817,7422,7082,15,15,36,36,1,2,2
libtiff-d13be72c-ccadf48a,76195,300745,228659,1321,4825,4803,109,109,4279,4162,2,1,1
lighttpd-2661-2662,28495,124449,98028,,77686,64125,64,10,81,27,0,0,0
php-307562-307561,23830,32546,6997,3481,15557,6997,1,0,1,0,1,1,1
php-309579-309580,41208,61407,11416,603,17325,11416,11,11,38,38,1,11,6
lighttpd-1913-1914,24121,70712,48133,,23341,19172,55,55,155,155,0,0,0
python-69934-69935,35490,48560,13775,24090,6699,4826,0,0,0,0,0,0,0
php-310011-310050,53808,78981,16558,1413,6623,5934,54,12,61,19,1,9,7
php-309688-309716,47438,73424,15744,8488,920,857,2,2,91,91,0,0,0
gmp-13420-13421,71515,79763,8763,39181,63696,8713,1,0,1,0,1,1,1
php-309516-309535,23432,29514,6314,11765,29514,6314,1,0,1,0,1,1,1
gzip-a1d3d4019d-f17cbd13a1,43345,58432,15104,1303,58432,15104,14,0,14,0,1,1,1
python-70056-70059,25867,43598,17961,,4385,3978,0,0,0,0,0,0,0
php-307846-307853,20926,25447,4757,12791,18964,4661,1,0,1,0,1,1,1
php-311346-311348,5278,9978,3879,20,1733,1643,5,5,105,105,1,1,1
fbc-5458-5459,7807,11828,4495,24,8182,4060,29,27,107,78,0,0,0
libtiff-ee2ce5b7-b5691a5a,86491,190629,106867,408,6895,6520,113,113,3429,3429,1,1,1
php-307914-307915,33292,50442,15066,1,36465,15066,1,0,1,0,1,1,1
php-309111-309159,47549,58903,12232,9220,33503,11036,10,1,10,1,1,10,10
php-309892-309910,39654,52975,9999,938,1413,1305,11,11,84,84,1,10,2


==> csv-raw/prophet-200-rext.csv <==
,schema,candidate,partial_candidate,correct_rank,eval_candidate,eval_partial,plausible_template,partial_plausible_template,plausible_cnt,partial_plausible_cnt,correct_cnt,correct_rank_inp,correct_rank_inp_template
gmp-14166-14167,47859,61171,14161,,53629,13793,33,28,111,106,0,0,0
libtiff-5b02179-3dfb33b,214876,278857,65017,70740,52657,22730,377,149,380,152,0,0,0
php-310991-310999,71093,90936,18988,1778,21023,11071,1,1,1,1,1,1,1
php-308734-308761,14737,18784,4160,6242,18784,4160,4,4,4,4,2,1,1
php-308262-308315,72907,92459,10845,1817,8606,7477,4,3,6,5,1,1,1
libtiff-d13be72c-ccadf48a,76195,300745,228659,1321,70497,63153,819,819,939,819,1,1,1
lighttpd-2661-2662,28495,124449,98028,,78470,64364,62,0,62,0,0,0,0
php-307562-307561,23830,32546,6997,3481,15557,6997,1,0,1,0,1,1,1
php-309579-309580,41208,61407,11416,603,22933,11416,2,2,2,2,1,1,1
lighttpd-1913-1914,24121,70712,48133,,35590,27952,54,54,54,54,0,0,0
python-69934-69935,35490,48560,13775,24090,6699,4826,0,0,0,0,0,0,0
php-310011-310050,53808,78981,16558,1413,6593,5934,52,24,66,41,1,14,9
php-309688-309716,47438,73424,15744,8488,2177,2081,68,68,92,92,0,0,0
gmp-13420-13421,71515,79763,8763,39181,64198,8713,1,0,1,0,1,1,1
php-309516-309535,23432,29514,6314,11765,29514,6314,1,0,1,0,1,1,1
gzip-a1d3d4019d-f17cbd13a1,43345,58432,15104,1303,58432,15104,14,0,14,0,1,1,1
python-70056-70059,25867,43598,17961,,4428,4021,0,0,0,0,0,0,0
php-307846-307853,20926,25447,4757,12791,18938,4661,1,0,1,0,1,1,1
php-311346-311348,5278,9978,3879,20,10051,3879,49,38,71,60,2,1,1
fbc-5458-5459,7807,11828,4495,24,9775,4353,30,28,50,37,2,1,1
libtiff-ee2ce5b7-b5691a5a,86491,190629,106867,408,119616,81875,328,328,328,328,1,1,1
php-307914-307915,33292,50442,15066,1,36291,15066,1,0,1,0,1,1,1
php-309111-309159,47549,58903,12232,9220,34193,11196,10,1,10,1,1,10,10
php-309892-309910,39654,52975,9999,938,7971,4457,35,17,40,22,4,1,1


==> csv-raw/prophet-200.csv <==
,schema,candidate,partial_candidate,correct_rank,eval_candidate,eval_partial,plausible_template,partial_plausible_template,plausible_cnt,partial_plausible_cnt,correct_cnt,correct_rank_inp,correct_rank_inp_template
gmp-14166-14167,25975,39287,14161,,39287,14161,33,28,111,106,0,0,0
libtiff-5b02179-3dfb33b,157153,221134,65017,50770,64363,31834,247,149,250,152,0,0,0
php-310991-310999,69387,89230,18988,907,21250,11637,1,1,1,1,1,1,1
php-308734-308761,10645,14692,4160,5376,14692,4160,4,4,4,4,2,1,1
php-308262-308315,70879,90431,10845,1365,8496,7508,3,3,5,5,1,1,1
libtiff-d13be72c-ccadf48a,71876,296426,228659,1183,70050,65731,1423,1423,1703,1423,1,1,1
lighttpd-2661-2662,24309,120263,98028,,79882,67844,48,2,50,4,0,0,0
php-307562-307561,22881,31597,6997,2672,14698,6997,1,0,1,0,1,1,1
php-309579-309580,40152,60351,11416,767,23605,11416,2,2,2,2,1,1,1
lighttpd-1913-1914,21608,68199,48133,,37214,30701,58,58,58,58,0,0,0
python-69934-69935,34474,47544,13775,,6546,4750,0,0,0,0,0,0,0
php-310011-310050,52498,77671,16558,1348,4857,4556,63,13,69,23,1,21,13
php-309688-309716,45647,71633,15744,3465,3310,3241,68,68,92,92,1,83,61
gmp-13420-13421,42424,50672,8763,14102,50672,8763,3,0,3,0,2,1,1
php-309516-309535,21016,27098,6314,10954,27098,6314,1,0,1,0,1,1,1
gzip-a1d3d4019d-f17cbd13a1,33615,48702,15104,1929,48702,15104,14,0,14,0,1,1,1
python-70056-70059,21868,39599,17961,,4032,3645,0,0,0,0,0,0,0
php-307846-307853,17610,22131,4757,10742,16871,4709,1,0,1,0,1,1,1
php-311346-311348,5099,9799,3879,27,9799,3879,50,38,72,60,2,1,1
fbc-5458-5459,5836,9857,4495,33,9857,4495,27,27,47,36,2,1,1
libtiff-ee2ce5b7-b5691a5a,67241,171379,106867,280,137262,103332,328,328,328,328,1,1,1
php-307914-307915,30838,47988,15066,1,35684,15066,1,0,1,0,1,1,1
php-309111-309159,41554,52908,12232,7701,36533,11928,10,1,10,1,1,9,9
php-309892-309910,27437,40758,9999,462,13614,7118,21,17,26,22,4,1,1


==> csv-raw/prophet-2000-cext.csv <==
,schema,candidate,partial_candidate,correct_rank,eval_candidate,eval_partial,plausible_template,partial_plausible_template,plausible_cnt,partial_plausible_cnt,correct_cnt,correct_rank_inp,correct_rank_inp_template
gmp-14166-14167,317259,448318,141182,,45987,23728,27,24,54,51,0,0,0
libtiff-5b02179-3dfb33b,612421,1941177,1352092,91329,21932,21903,111,111,2276,2276,0,0,0
php-310991-310999,508361,783770,185001,8294,56048,55384,1,1,1,1,1,1,1
php-308734-308761,231445,440926,151934,45726,43302,38805,0,0,0,0,0,0,0
php-308262-308315,336808,637558,192659,8304,15637,15631,9,9,19,19,1,2,2
libtiff-d13be72c-ccadf48a,614845,2353240,1771135,2820,34658,34608,103,103,3559,3446,2,1,1
lighttpd-2661-2662,273492,1269307,1016413,1197010,115409,103056,57,23,92,58,0,0,0
php-307562-307561,398872,637588,163053,34355,60720,53760,1,0,1,0,1,1,1
php-309579-309580,313120,621880,198376,7010,33743,33664,11,11,38,38,1,11,6
lighttpd-1913-1914,269381,1183286,935121,81194,57046,54412,40,40,108,108,0,0,0
python-69934-69935,480123,863452,386935,,34011,28504,0,0,0,0,0,0,0
php-310011-310050,342315,582198,162849,13331,653,653,0,0,0,0,0,0,0
php-309688-309716,310939,609953,191952,34218,7138,7121,13,13,40,40,0,0,0
gmp-13420-13421,290787,389124,104714,22027,58786,20230,6,3,21,18,1,19,4
php-309516-309535,335141,496992,136030,41978,34112,27593,0,0,0,0,0,0,0
gzip-a1d3d4019d-f17cbd13a1,243300,341681,92972,4299,137153,43377,16,0,16,0,2,1,1
python-70056-70059,292202,526778,236707,7689,5424,5420,0,0,0,0,0,0,0
php-307846-307853,316006,477171,130366,43891,32634,26252,0,0,0,0,0,0,0
php-311346-311348,860518,1030763,123671,303,6068,6068,3,3,45,45,1,1,1
fbc-5458-5459,11168,16353,5416,33,6663,4350,34,34,118,89,0,0,0
libtiff-ee2ce5b7-b5691a5a,666661,3237374,2609366,2601,53567,53119,101,101,1964,1964,1,1,1
php-307914-307915,282106,539078,175191,1,56054,49117,1,0,1,0,1,1,1
php-309111-309159,254999,513188,178631,31831,56630,49491,8,1,8,1,0,0,0
php-309892-309910,235850,498669,177309,5300,33432,33262,0,0,0,0,0,0,0


==> csv-raw/prophet-2000-rext-cext.csv <==
,schema,candidate,partial_candidate,correct_rank,eval_candidate,eval_partial,plausible_template,partial_plausible_template,plausible_cnt,partial_plausible_cnt,correct_cnt,correct_rank_inp,correct_rank_inp_template
gmp-14166-14167,649366,780425,141182,87034,39259,15947,27,24,54,51,0,0,0
libtiff-5b02179-3dfb33b,698462,2027218,1352092,112099,22673,22656,111,111,2178,2178,0,0,0
php-310991-310999,526664,802073,185001,19354,45417,44536,1,1,1,1,1,1,1
php-308734-308761,255304,464785,151934,46137,43596,38707,0,0,0,0,0,0,0
php-308262-308315,358008,658758,192659,8635,14190,14158,9,9,21,21,1,2,2
libtiff-d13be72c-ccadf48a,675922,2414317,1771135,4324,37308,37266,93,93,3371,3258,2,1,1
lighttpd-2661-2662,294371,1290186,1016413,1217473,104869,90483,69,23,102,56,0,0,0
php-307562-307561,412596,651312,163053,38971,60650,53423,0,0,0,0,0,0,0
php-309579-309580,321003,629763,198376,8104,35100,34932,11,11,38,38,1,11,6
lighttpd-1913-1914,292794,1206699,935121,86441,57257,54013,42,42,109,109,0,0,0
python-69934-69935,553805,937134,386935,55996,34092,28463,0,0,0,0,0,0,0
php-310011-310050,359412,599295,162849,16975,666,666,0,0,0,0,0,0,0
php-309688-309716,322909,621923,191952,46337,7147,7120,13,13,40,40,0,0,0
gmp-13420-13421,725498,823835,104714,48675,60747,16845,4,3,19,18,1,19,4
php-309516-309535,400053,561904,136030,42385,34838,27396,0,0,0,0,0,0,0
gzip-a1d3d4019d-f17cbd13a1,301192,399573,92972,6336,127959,34611,14,0,14,0,1,2,2
python-70056-70059,339063,573639,236707,8292,5048,5044,0,0,0,0,0,0,0
php-307846-307853,380658,541823,130366,45315,32846,26033,0,0,0,0,0,0,0
php-311346-311348,1234506,1404751,123671,411,5524,5524,3,3,42,42,1,1,1
fbc-5458-5459,13597,18782,5416,24,6972,4007,36,34,120,89,0,0,0
libtiff-ee2ce5b7-b5691a5a,741282,3311995,2609366,4478,48940,48555,90,90,1952,1952,1,1,1
php-307914-307915,292811,549783,175191,3,55601,48600,1,0,1,0,1,1,1
php-309111-309159,281387,539576,178631,39224,58271,50205,1,1,1,1,0,0,0
php-309892-309910,257949,520768,177309,15340,11497,11492,11,11,39,39,1,1,1


==> csv-raw/prophet-2000-rext.csv <==
,schema,candidate,partial_candidate,correct_rank,eval_candidate,eval_partial,plausible_template,partial_plausible_template,plausible_cnt,partial_plausible_cnt,correct_cnt,correct_rank_inp,correct_rank_inp_template
gmp-14166-14167,649366,780425,141182,87034,35880,14864,30,28,108,106,0,0,0
libtiff-5b02179-3dfb33b,698462,2027218,1352092,112099,71298,51369,154,149,157,152,0,0,0
php-310991-310999,526664,802073,185001,19354,45417,44536,1,1,1,1,1,1,1
php-308734-308761,255304,464785,151934,46137,43563,38707,0,0,0,0,0,0,0
php-308262-308315,358008,658758,192659,8635,58189,56960,1,1,2,2,1,1,1
libtiff-d13be72c-ccadf48a,675922,2414317,1771135,4324,113033,104624,416,416,431,416,1,1,1
lighttpd-2661-2662,294371,1290186,1016413,1217473,110266,95506,60,11,68,19,0,0,0
php-307562-307561,412596,651312,163053,38971,60650,53423,0,0,0,0,0,0,0
php-309579-309580,321003,629763,198376,8104,64486,59261,2,2,2,2,1,1,1
lighttpd-1913-1914,292794,1206699,935121,,60268,55919,48,48,48,48,0,0,0
python-69934-69935,553805,937134,386935,55996,34097,28463,0,0,0,0,0,0,0
php-310011-310050,359412,599295,162849,16975,666,666,0,0,0,0,0,0,0
php-309688-309716,322909,621923,191952,46337,47000,46831,31,31,32,32,0,0,0
gmp-13420-13421,725498,823835,104714,48675,61757,17041,6,5,6,5,1,6,6
php-309516-309535,400053,561904,136030,42385,34972,27427,0,0,0,0,0,0,0
gzip-a1d3d4019d-f17cbd13a1,301192,399573,92972,6336,127371,34577,14,0,14,0,1,2,2
python-70056-70059,339063,573639,236707,,5114,5110,0,0,0,0,0,0,0
php-307846-307853,380658,541823,130366,45315,32871,26033,0,0,0,0,0,0,0
php-311346-311348,1234506,1404751,123671,411,5524,5524,38,38,43,43,2,1,1
fbc-5458-5459,13597,18782,5416,24,9052,4762,36,34,56,43,2,1,1
libtiff-ee2ce5b7-b5691a5a,741282,3311995,2609366,4478,126968,113041,328,328,328,328,1,1,1
php-307914-307915,292811,549783,175191,3,55642,48600,1,0,1,0,1,1,1
php-309111-309159,281387,539576,178631,39224,58288,50205,1,1,1,1,0,0,0
php-309892-309910,257949,520768,177309,15340,46811,45988,17,17,22,22,3,1,1


==> csv-raw/prophet-2000.csv <==
,schema,candidate,partial_candidate,correct_rank,eval_candidate,eval_partial,plausible_template,partial_plausible_template,plausible_cnt,partial_plausible_cnt,correct_cnt,correct_rank_inp,correct_rank_inp_template
gmp-14166-14167,317259,448318,141182,,43569,22779,31,28,109,106,0,0,0
libtiff-5b02179-3dfb33b,612421,1941177,1352092,91329,83094,59078,182,149,185,152,0,0,0
php-310991-310999,508361,783770,185001,8294,56088,55384,1,1,1,1,1,1,1
php-308734-308761,231445,440926,151934,45726,43304,38805,0,0,0,0,0,0,0
php-308262-308315,336808,637558,192659,8304,57001,56034,1,1,2,2,1,1,1
libtiff-d13be72c-ccadf48a,614845,2353240,1771135,2820,113514,106810,416,416,431,416,1,1,1
lighttpd-2661-2662,273492,1269307,1016413,1197010,120469,107039,46,10,54,18,0,0,0
php-307562-307561,398872,637588,163053,34355,59252,53402,1,0,1,0,1,1,1
php-309579-309580,313120,621880,198376,7010,65289,59970,2,2,2,2,1,1,1
lighttpd-1913-1914,269381,1183286,935121,,59987,56385,51,51,51,51,0,0,0
python-69934-69935,480123,863452,386935,,39078,29758,0,0,0,0,0,0,0
php-310011-310050,342315,582198,162849,13331,653,653,0,0,0,0,0,0,0
php-309688-309716,310939,609953,191952,34218,30720,30659,34,34,35,35,0,0,0
gmp-13420-13421,290787,389124,104714,22027,60147,20342,8,5,8,5,1,6,6
php-309516-309535,335141,496992,136030,41978,33781,27530,0,0,0,0,0,0,0
gzip-a1d3d4019d-f17cbd13a1,243300,341681,92972,4299,137970,43616,16,0,16,0,2,1,1
python-70056-70059,292202,526778,236707,,4555,4551,0,0,0,0,0,0,0
php-307846-307853,316006,477171,130366,43891,32604,26252,0,0,0,0,0,0,0
php-311346-311348,860518,1030763,123671,303,6068,6068,38,38,45,45,2,1,1
fbc-5458-5459,11168,16353,5416,33,8882,5169,28,28,47,36,2,1,1
libtiff-ee2ce5b7-b5691a5a,666661,3237374,2609366,2601,145761,129703,328,328,328,328,1,1,1
php-307914-307915,282106,539078,175191,1,55905,49061,1,0,1,0,1,1,1
php-309111-309159,254999,513188,178631,31831,56649,49491,8,1,8,1,0,0,0
php-309892-309910,235850,498669,177309,5300,48111,46807,17,17,22,22,3,1,1


==> csv-raw/prophet-300-cext.csv <==
,schema,candidate,partial_candidate,correct_rank,eval_candidate,eval_partial,plausible_template,partial_plausible_template,plausible_cnt,partial_plausible_cnt,correct_cnt,correct_rank_inp,correct_rank_inp_template
gmp-14166-14167,38657,59327,22055,,51701,21934,29,24,56,51,0,0,0
libtiff-5b02179-3dfb33b,192599,276142,85251,52950,2433,2326,146,146,2794,2794,0,0,0
php-310991-310999,99789,139311,31061,1396,27584,18695,1,1,1,1,1,1,1
php-308734-308761,23202,30623,7437,7684,13646,7432,4,4,4,4,2,1,1
php-308262-308315,114900,150963,19358,2046,12072,11728,10,10,26,26,1,2,2
libtiff-d13be72c-ccadf48a,143808,568172,432083,1453,10788,10704,108,108,4237,4120,2,1,1
lighttpd-2661-2662,34781,191579,159862,,90638,78887,59,14,80,35,0,0,0
php-307562-307561,42956,60507,15748,4780,18148,10436,1,0,1,0,1,1,1
php-309579-309580,70730,101940,17784,875,18107,14178,11,11,38,38,1,12,6
lighttpd-1913-1914,48450,159739,114667,42256,22555,20308,57,57,160,160,0,0,0
python-69934-69935,47817,65326,18300,,7307,5579,0,0,0,0,0,0,0
php-310011-310050,69181,105542,23824,2203,7451,7000,57,7,61,14,1,9,7
php-309688-309716,61886,95206,19747,3758,528,501,2,2,90,90,0,0,0
gmp-13420-13421,57590,69661,12794,14989,60776,12794,7,3,22,18,2,19,4
php-309516-309535,40732,52377,12093,12002,35698,11940,1,0,1,0,1,1,1
gzip-a1d3d4019d-f17cbd13a1,64582,82349,18024,2250,82349,18024,14,0,14,0,1,1,1
python-70056-70059,32800,58530,26327,1495,4507,4200,0,0,0,0,0,0,0
php-307846-307853,32709,40272,8051,12101,15952,6206,5,4,12,11,1,1,1
php-311346-311348,7678,14543,5619,28,1923,1843,8,8,99,99,1,1,1
fbc-5458-5459,11168,16353,5416,33,6663,4350,34,34,118,89,0,0,0
libtiff-ee2ce5b7-b5691a5a,79401,218252,142593,308,9848,9310,113,113,3467,3467,1,1,1
php-307914-307915,41872,64378,20107,1,36360,18402,1,0,1,0,1,1,1
php-309111-309159,62548,86627,22335,8749,35676,13501,10,1,10,1,1,9,9
php-309892-309910,37507,62347,19484,532,1925,1845,11,11,81,81,1,10,2


==> csv-raw/prophet-300-rext-cext.csv <==
,schema,candidate,partial_candidate,correct_rank,eval_candidate,eval_partial,plausible_template,partial_plausible_template,plausible_cnt,partial_plausible_cnt,correct_cnt,correct_rank_inp,correct_rank_inp_template
gmp-14166-14167,75081,95751,22055,62583,45224,14092,27,24,54,51,0,0,0
libtiff-5b02179-3dfb33b,253265,336808,85251,72938,2369,2261,146,146,2848,2848,0,0,0
php-310991-310999,102642,142164,31061,2939,26306,17900,1,1,1,1,1,1,1
php-308734-308761,28591,36012,7437,8317,13969,6893,4,4,4,4,2,1,1
php-308262-308315,123633,159696,19358,2694,11843,11506,10,10,25,25,1,2,2
libtiff-d13be72c-ccadf48a,149350,573714,432083,1608,11655,11585,107,107,4205,4088,2,1,1
lighttpd-2661-2662,40878,197676,159862,,90748,76551,57,3,59,5,0,0,0
php-307562-307561,46841,64392,15748,5763,17976,10160,1,0,1,0,1,1,1
php-309579-309580,71941,103151,17784,749,17004,12979,11,11,38,38,1,12,6
lighttpd-1913-1914,57657,168946,114667,46828,23858,20291,54,54,149,149,0,0,0
python-69934-69935,49107,66616,18300,26404,7948,5824,0,0,0,0,0,0,0
php-310011-310050,71118,107479,23824,2233,9327,8378,50,12,60,19,1,9,7
php-309688-309716,64052,97372,19747,9296,900,857,2,2,88,88,0,0,0
gmp-13420-13421,95579,107650,12794,40564,65438,12094,4,3,19,18,1,19,4
php-309516-309535,44904,56549,12093,12585,34931,11710,1,0,1,0,1,1,1
gzip-a1d3d4019d-f17cbd13a1,82885,100652,18024,1588,102416,18024,14,0,14,0,1,1,1
python-70056-70059,38462,64192,26327,1570,4479,4184,0,0,0,0,0,0,0
php-307846-307853,37429,44992,8051,14098,19371,6176,4,3,5,4,1,1,1
php-311346-311348,8024,14889,5619,21,1883,1795,8,8,102,102,1,1,1
fbc-5458-5459,13597,18782,5416,24,7041,4022,33,31,113,84,0,0,0
libtiff-ee2ce5b7-b5691a5a,102856,241707,142593,444,8496,8118,113,113,3425,3425,1,1,1
php-307914-307915,44780,67286,20107,1,36699,17978,1,0,1,0,1,1,1
php-309111-309159,78305,102384,22335,10350,32398,12291,10,1,10,1,1,10,10
php-309892-309910,49940,74780,19484,1194,1925,1845,11,11,86,86,1,10,2


==> csv-raw/prophet-300-rext.csv <==
,schema,candidate,partial_candidate,correct_rank,eval_candidate,eval_partial,plausible_template,partial_plausible_template,plausible_cnt,partial_plausible_cnt,correct_cnt,correct_rank_inp,correct_rank_inp_template
gmp-14166-14167,75081,95751,22055,62583,43517,13623,31,28,109,106,0,0,0
libtiff-5b02179-3dfb33b,253265,336808,85251,72938,53883,23725,303,149,306,152,0,0,0
php-310991-310999,102642,142164,31061,2939,26773,17940,1,1,1,1,1,1,1
php-308734-308761,28591,36012,7437,8317,14040,6893,4,4,4,4,2,1,1
php-308262-308315,123633,159696,19358,2694,12721,11808,2,2,4,4,1,1,1
libtiff-d13be72c-ccadf48a,149350,573714,432083,1608,76021,68438,556,556,609,556,1,1,1
lighttpd-2661-2662,40878,197676,159862,,90518,76321,58,4,61,7,0,0,0
php-307562-307561,46841,64392,15748,5763,17926,10160,1,0,1,0,1,1,1
php-309579-309580,71941,103151,17784,749,24041,16881,2,2,2,2,1,1,1
lighttpd-1913-1914,57657,168946,114667,,36761,29588,60,60,60,60,0,0,0
python-69934-69935,49107,66616,18300,26404,7338,5570,0,0,0,0,0,0,0
php-310011-310050,71118,107479,23824,2233,9297,8378,44,25,62,43,1,16,10
php-309688-309716,64052,97372,19747,9296,900,857,68,68,88,88,0,0,0
gmp-13420-13421,95579,107650,12794,40564,65759,12094,9,5,9,5,1,6,6
php-309516-309535,44904,56549,12093,12585,35228,11710,1,0,1,0,1,1,1
gzip-a1d3d4019d-f17cbd13a1,82885,100652,18024,1588,102416,18024,14,0,14,0,1,1,1
python-70056-70059,38462,64192,26327,,4479,4184,0,0,0,0,0,0,0
php-307846-307853,37429,44992,8051,14098,19506,6176,3,2,4,3,1,1,1
php-311346-311348,8024,14889,5619,21,8610,5526,50,41,72,63,2,1,1
fbc-5458-5459,13597,18782,5416,24,9032,4753,32,30,52,39,2,1,1
libtiff-ee2ce5b7-b5691a5a,102856,241707,142593,444,121791,85492,328,328,328,328,1,1,1
php-307914-307915,44780,67286,20107,1,36344,17795,1,0,1,0,1,1,1
php-309111-309159,78305,102384,22335,10350,32495,12321,10,1,10,1,1,10,10
php-309892-309910,49940,74780,19484,1194,11247,7175,28,17,33,22,4,1,1


==> csv-raw/prophet-300.csv <==
,schema,candidate,partial_candidate,correct_rank,eval_candidate,eval_partial,plausible_template,partial_plausible_template,plausible_cnt,partial_plausible_cnt,correct_cnt,correct_rank_inp,correct_rank_inp_template
gmp-14166-14167,38657,59327,22055,,49749,21743,33,28,111,106,0,0,0
libtiff-5b02179-3dfb33b,192599,276142,85251,52950,64841,32860,225,149,228,152,0,0,0
php-310991-310999,99789,139311,31061,1396,27055,18568,1,1,1,1,1,1,1
php-308734-308761,23202,30623,7437,7684,13609,7432,4,4,4,4,2,1,1
php-308262-308315,114900,150963,19358,2046,12615,11830,2,2,4,4,1,1,1
libtiff-d13be72c-ccadf48a,143808,568172,432083,1453,76111,71854,1423,1423,1703,1423,1,1,1
lighttpd-2661-2662,34781,191579,159862,,92356,80355,48,3,51,6,0,0,0
php-307562-307561,42956,60507,15748,4780,18133,10420,1,0,1,0,1,1,1
php-309579-309580,70730,101940,17784,875,24749,17625,2,2,2,2,1,1,1
lighttpd-1913-1914,48450,159739,114667,,36479,30861,63,63,63,63,0,0,0
python-69934-69935,47817,65326,18300,,7258,5562,0,0,0,0,0,0,0
php-310011-310050,69181,105542,23824,2203,7441,7000,55,14,64,25,1,23,14
php-309688-309716,61886,95206,19747,3758,528,501,68,68,90,90,1,82,61
gmp-13420-13421,57590,69661,12794,14989,61424,12794,9,5,9,5,2,6,6
php-309516-309535,40732,52377,12093,12002,35403,11940,1,0,1,0,1,1,1
gzip-a1d3d4019d-f17cbd13a1,64582,82349,18024,2250,82349,18024,14,0,14,0,1,1,1
python-70056-70059,32800,58530,26327,,4453,4155,0,0,0,0,0,0,0
php-307846-307853,32709,40272,8051,12101,16704,6229,3,2,4,3,1,1,1
php-311346-311348,7678,14543,5619,28,8465,5526,50,41,72,63,2,1,1
fbc-5458-5459,11168,16353,5416,33,10124,5416,28,28,48,37,2,1,1
libtiff-ee2ce5b7-b5691a5a,79401,218252,142593,308,151378,118052,328,328,328,328,1,1,1
php-307914-307915,41872,64378,20107,1,36206,18364,1,0,1,0,1,1,1
php-309111-309159,62548,86627,22335,8749,34642,13196,10,1,10,1,1,9,9
php-309892-309910,37507,62347,19484,532,16588,10223,21,17,26,22,4,1,1


==> csv-raw/spr-100-cext.csv <==
,schema,candidate,partial_candidate,correct_rank,eval_candidate,eval_partial,plausible_template,partial_plausible_template,plausible_cnt,partial_plausible_cnt,correct_cnt,correct_rank_inp,correct_rank_inp_template
gmp-14166-14167,7764,10949,3394,,10949,3394,29,24,56,51,0,0,0
libtiff-5b02179-3dfb33b,65066,83937,19298,,13487,5683,162,162,2879,2879,0,0,0
php-310991-310999,36168,47688,11762,1348,27444,11762,2,2,2,2,2,1,1
php-308734-308761,7,14,11,,14,11,0,0,0,0,0,0,0
php-308262-308315,19585,22003,1869,2176,2416,784,12,12,34,34,1,25,12
libtiff-d13be72c-ccadf48a,45418,184068,141307,2408,5269,5269,247,247,4450,4450,2,104,5
lighttpd-2661-2662,7821,34688,27541,,34688,27541,78,16,109,47,0,0,0
php-307562-307561,14536,21252,4869,3224,11831,4869,1,0,1,0,1,1,1
php-309579-309580,30144,41568,6890,46,15680,6890,11,11,38,38,1,1,1
lighttpd-1913-1914,12084,32903,21707,,32903,21707,4,4,12,12,0,0,0
python-69934-69935,12299,17828,5874,,6963,4984,0,0,0,0,0,0,0
php-310011-310050,21591,34470,8642,13476,4739,3465,52,6,58,13,0,0,0
php-309688-309716,28295,47600,11980,5240,6235,4276,15,14,70,69,0,0,0
gmp-13420-13421,24641,29703,5319,,29703,5319,0,0,0,0,0,0,0
php-309516-309535,14671,19142,4578,2584,19142,4578,1,0,1,0,1,1,1
gzip-a1d3d4019d-f17cbd13a1,17878,25303,7535,12083,25303,7535,5,0,5,0,1,4,4
python-70056-70059,13449,22537,9353,,4773,4353,0,0,0,0,0,0,0
php-307846-307853,11106,13971,3009,2570,13971,3009,1,0,1,0,1,1,1
php-311346-311348,4480,8096,3027,465,1030,1022,31,30,102,101,2,1,1
fbc-5458-5459,2967,4864,2144,273,4864,2144,23,23,98,71,0,0,0
libtiff-ee2ce5b7-b5691a5a,10346,34863,25186,3692,4828,4185,101,101,3829,3829,1,1,1
php-307914-307915,17382,25707,7731,3135,25707,7731,1,0,1,0,1,1,1
php-309111-309159,26515,32541,6583,15538,22886,6583,10,1,10,1,1,10,10
php-309892-309910,7365,8665,1432,92,353,187,11,11,97,97,1,1,1


==> csv-raw/spr-100-rext-cext.csv <==
,schema,candidate,partial_candidate,correct_rank,eval_candidate,eval_partial,plausible_template,partial_plausible_template,plausible_cnt,partial_plausible_cnt,correct_cnt,correct_rank_inp,correct_rank_inp_template
gmp-14166-14167,9533,12718,3394,,12718,3394,29,24,56,51,0,0,0
libtiff-5b02179-3dfb33b,69742,88613,19298,,10264,5607,136,136,2721,2721,0,0,0
php-310991-310999,37323,48843,11762,1289,27441,11762,2,2,2,2,2,1,1
php-308734-308761,7,14,11,,14,11,0,0,0,0,0,0,0
php-308262-308315,20054,22472,1869,2177,2416,784,16,16,39,39,1,25,12
libtiff-d13be72c-ccadf48a,48127,186777,141307,2117,5269,5269,232,232,4350,4350,2,104,5
lighttpd-2661-2662,8943,35810,27541,,35810,27541,74,12,97,35,0,0,0
php-307562-307561,15228,21944,4869,3227,11967,4869,1,0,1,0,1,1,1
php-309579-309580,30898,42322,6890,46,15360,6890,11,11,38,38,1,1,1
lighttpd-1913-1914,14098,34917,21707,,34917,21707,4,4,12,12,0,0,0
python-69934-69935,12639,18168,5874,,7047,5066,0,0,0,0,0,0,0
php-310011-310050,22377,35256,8642,14262,4679,3465,48,6,53,13,0,0,0
php-309688-309716,28813,48118,11980,5240,6235,4276,15,14,68,67,0,0,0
gmp-13420-13421,44681,49743,5319,,49743,5319,0,0,0,0,0,0,0
php-309516-309535,16537,21008,4578,2583,21008,4578,1,0,1,0,1,1,1
gzip-a1d3d4019d-f17cbd13a1,23826,31251,7535,17958,31251,7535,5,0,5,0,1,4,4
python-70056-70059,17310,26398,9353,,4825,4365,0,0,0,0,0,0,0
php-307846-307853,13570,16435,3009,2616,16435,3009,1,0,1,0,1,1,1
php-311346-311348,4557,8173,3027,455,1040,1022,32,30,105,103,2,1,1
fbc-5458-5459,4041,5938,2144,264,5938,2144,25,23,100,71,0,0,0
libtiff-ee2ce5b7-b5691a5a,13144,37661,25186,3680,4765,4121,101,101,3851,3851,1,1,1
php-307914-307915,18796,27121,7731,3135,27121,7731,1,0,1,0,1,1,1
php-309111-309159,28054,34080,6583,17075,23843,6583,10,1,10,1,1,8,8
php-309892-309910,9555,10855,1432,224,353,187,11,11,102,102,1,1,1


==> csv-raw/spr-100-rext.csv <==
,schema,candidate,partial_candidate,correct_rank,eval_candidate,eval_partial,plausible_template,partial_plausible_template,plausible_cnt,partial_plausible_cnt,correct_cnt,correct_rank_inp,correct_rank_inp_template
gmp-14166-14167,9533,12718,3394,,12718,3394,33,28,111,106,0,0,0
libtiff-5b02179-3dfb33b,69742,88613,19298,,68340,19298,174,147,177,150,0,0,0
php-310991-310999,37323,48843,11762,1289,27311,11762,2,2,2,2,2,1,1
php-308734-308761,7,14,11,,14,11,0,0,0,0,0,0,0
php-308262-308315,20054,22472,1869,2177,3304,1211,2,2,4,4,1,3,2
libtiff-d13be72c-ccadf48a,48127,186777,141307,2117,160494,141307,1723,1723,2003,1723,1,3,3
lighttpd-2661-2662,8943,35810,27541,,35810,27541,66,4,66,4,0,0,0
php-307562-307561,15228,21944,4869,3227,11937,4869,1,0,1,0,1,1,1
php-309579-309580,30898,42322,6890,46,22265,6890,2,2,2,2,1,1,1
lighttpd-1913-1914,14098,34917,21707,,34917,21707,4,4,4,4,0,0,0
python-69934-69935,12639,18168,5874,,7329,5320,0,0,0,0,0,0,0
php-310011-310050,22377,35256,8642,14262,4689,3465,52,6,55,9,0,0,0
php-309688-309716,28813,48118,11980,5240,7083,5111,63,62,64,63,1,35,34
gmp-13420-13421,44681,49743,5319,,49743,5319,0,0,0,0,0,0,0
php-309516-309535,16537,21008,4578,2583,21008,4578,1,0,1,0,1,1,1
gzip-a1d3d4019d-f17cbd13a1,23826,31251,7535,17958,31251,7535,5,0,5,0,1,4,4
python-70056-70059,17310,26398,9353,,4794,4365,0,0,0,0,0,0,0
php-307846-307853,13570,16435,3009,2616,16435,3009,1,0,1,0,1,1,1
php-311346-311348,4557,8173,3027,455,8173,3027,51,38,73,60,2,1,1
fbc-5458-5459,4041,5938,2144,264,5938,2144,28,26,48,35,2,11,8
libtiff-ee2ce5b7-b5691a5a,13144,37661,25186,3680,37661,25186,328,328,328,328,1,1,1
php-307914-307915,18796,27121,7731,3135,27121,7731,1,0,1,0,1,1,1
php-309111-309159,28054,34080,6583,17075,23959,6583,10,1,10,1,1,8,8
php-309892-309910,9555,10855,1432,224,2556,1432,69,17,74,22,3,1,1


==> csv-raw/spr-100.csv <==
,schema,candidate,partial_candidate,correct_rank,eval_candidate,eval_partial,plausible_template,partial_plausible_template,plausible_cnt,partial_plausible_cnt,correct_cnt,correct_rank_inp,correct_rank_inp_template
gmp-14166-14167,7764,10949,3394,,10949,3394,33,28,111,106,0,0,0
libtiff-5b02179-3dfb33b,65066,83937,19298,,64840,19298,174,147,177,150,0,0,0
php-310991-310999,36168,47688,11762,1348,27894,11762,2,2,2,2,2,1,1
php-308734-308761,7,14,11,,14,11,0,0,0,0,0,0,0
php-308262-308315,19585,22003,1869,2176,5933,1869,0,0,0,0,0,0,0
libtiff-d13be72c-ccadf48a,45418,184068,141307,2408,45961,45374,1723,1723,2003,1723,1,3,3
lighttpd-2661-2662,7821,34688,27541,,34688,27541,70,8,73,11,0,0,0
php-307562-307561,14536,21252,4869,3224,11682,4869,1,0,1,0,1,1,1
php-309579-309580,30144,41568,6890,46,22390,6890,2,2,2,2,1,1,1
lighttpd-1913-1914,12084,32903,21707,,32903,21707,4,4,4,4,0,0,0
python-69934-69935,12299,17828,5874,,6960,4981,0,0,0,0,0,0,0
php-310011-310050,21591,34470,8642,13476,4739,3465,52,6,54,9,0,0,0
php-309688-309716,28295,47600,11980,5240,7073,5111,65,64,67,66,0,0,0
gmp-13420-13421,24641,29703,5319,,29703,5319,0,0,0,0,0,0,0
php-309516-309535,14671,19142,4578,2584,19142,4578,1,0,1,0,1,1,1
gzip-a1d3d4019d-f17cbd13a1,17878,25303,7535,12083,25303,7535,5,0,5,0,1,4,4
python-70056-70059,13449,22537,9353,,4254,3971,0,0,0,0,0,0,0
php-307846-307853,11106,13971,3009,2570,13971,3009,1,0,1,0,1,1,1
php-311346-311348,4480,8096,3027,465,8096,3027,50,38,72,60,2,1,1
fbc-5458-5459,2967,4864,2144,273,4864,2144,26,26,46,35,2,11,8
libtiff-ee2ce5b7-b5691a5a,10346,34863,25186,3692,34863,25186,328,328,328,328,1,1,1
php-307914-307915,17382,25707,7731,3135,25707,7731,1,0,1,0,1,1,1
php-309111-309159,26515,32541,6583,15538,22565,6583,10,1,10,1,1,10,10
php-309892-309910,7365,8665,1432,92,8665,1432,21,17,26,22,4,1,1


==> csv-raw/spr-200-cext.csv <==
,schema,candidate,partial_candidate,correct_rank,eval_candidate,eval_partial,plausible_template,partial_plausible_template,plausible_cnt,partial_plausible_cnt,correct_cnt,correct_rank_inp,correct_rank_inp_template
gmp-14166-14167,25975,39287,14161,,34474,14161,30,24,57,51,0,0,0
libtiff-5b02179-3dfb33b,157153,221134,65017,56644,13644,8420,111,111,2604,2604,0,0,0
php-310991-310999,69387,89230,18988,384,31084,16653,2,2,2,2,2,1,1
php-308734-308761,10645,14692,4160,5771,14692,4160,4,4,4,4,2,1,1
php-308262-308315,70879,90431,10845,7191,9167,8516,0,0,0,0,0,0,0
libtiff-d13be72c-ccadf48a,71876,296426,228659,372,13486,13486,225,225,4240,4240,2,104,5
lighttpd-2661-2662,24309,120263,98028,,105296,98028,36,12,57,33,0,0,0
php-307562-307561,22881,31597,6997,4918,13565,6997,1,0,1,0,1,1,1
php-309579-309580,40152,60351,11416,46,17487,11416,11,11,38,38,1,1,1
lighttpd-1913-1914,21608,68199,48133,,41374,37396,49,49,125,125,0,0,0
python-69934-69935,34474,47544,13775,,11862,9464,0,0,0,0,0,0,0
php-310011-310050,52498,77671,16558,30647,10005,7386,21,20,38,37,0,0,0
php-309688-309716,45647,71633,15744,8398,9861,5681,15,14,38,37,0,0,0
gmp-13420-13421,42424,50672,8763,14645,50672,8763,3,0,3,0,2,1,1
php-309516-309535,21016,27098,6314,4000,27098,6314,1,0,1,0,1,1,1
gzip-a1d3d4019d-f17cbd13a1,33615,48702,15104,21926,48702,15104,14,0,14,0,1,4,4
python-70056-70059,21868,39599,17961,,4364,3836,0,0,0,0,0,0,0
php-307846-307853,17610,22131,4757,3867,21674,4757,1,0,1,0,1,1,1
php-311346-311348,5099,9799,3879,312,1329,1319,31,30,104,103,2,1,1
fbc-5458-5459,5836,9857,4495,454,7000,4495,34,34,120,89,0,0,0
libtiff-ee2ce5b7-b5691a5a,67241,171379,106867,13296,16480,14448,101,101,3603,3603,1,1,1
php-307914-307915,30838,47988,15066,5748,43355,15066,1,0,1,0,1,1,1
php-309111-309159,41554,52908,12232,24347,29464,12232,10,1,10,1,1,10,10
php-309892-309910,27437,40758,9999,179,4986,4931,11,11,92,92,1,1,1


==> csv-raw/spr-200-rext-cext.csv <==
,schema,candidate,partial_candidate,correct_rank,eval_candidate,eval_partial,plausible_template,partial_plausible_template,plausible_cnt,partial_plausible_cnt,correct_cnt,correct_rank_inp,correct_rank_inp_template
gmp-14166-14167,47859,61171,14161,,51587,14161,29,24,56,51,0,0,0
libtiff-5b02179-3dfb33b,214876,278857,65017,56646,12964,8420,111,111,2604,2604,0,0,0
php-310991-310999,71093,90936,18988,403,30423,16385,2,2,2,2,2,1,1
php-308734-308761,14737,18784,4160,5728,18784,4160,4,4,4,4,2,1,1
php-308262-308315,72907,92459,10845,7366,9197,8516,0,0,0,0,0,0,0
libtiff-d13be72c-ccadf48a,76195,300745,228659,6080,13486,13486,232,232,4329,4329,2,104,5
lighttpd-2661-2662,28495,124449,98028,,108266,98028,10,4,16,10,0,0,0
php-307562-307561,23830,32546,6997,4918,13518,6997,1,0,1,0,1,1,1
php-309579-309580,41208,61407,11416,46,14155,8539,11,11,36,36,1,1,1
lighttpd-1913-1914,24121,70712,48133,,41374,37396,48,48,123,123,0,0,0
python-69934-69935,35490,48560,13775,24561,11024,8634,0,0,0,0,0,0,0
php-310011-310050,53808,78981,16558,31956,9895,7316,21,20,38,37,0,0,0
php-309688-309716,47438,73424,15744,8398,9861,5681,15,14,35,34,0,0,0
gmp-13420-13421,71515,79763,8763,40506,74666,8763,2,0,2,0,2,1,1
php-309516-309535,23432,29514,6314,3999,29514,6314,1,0,1,0,1,1,1
gzip-a1d3d4019d-f17cbd13a1,43345,58432,15104,31657,58432,15104,14,0,14,0,1,4,4
python-70056-70059,25867,43598,17961,,4364,3836,0,0,0,0,0,0,0
php-307846-307853,20926,25447,4757,3868,24329,4757,1,0,1,0,1,1,1
php-311346-311348,5278,9978,3879,312,1329,1319,31,30,105,104,2,1,1
fbc-5458-5459,7807,11828,4495,573,6799,4495,34,34,120,89,0,0,0
libtiff-ee2ce5b7-b5691a5a,86491,190629,106867,13296,16480,14448,101,101,3591,3591,1,1,1
php-307914-307915,33292,50442,15066,5748,44544,15066,1,0,1,0,1,1,1
php-309111-309159,47549,58903,12232,30340,33002,12232,10,1,10,1,1,10,10
php-309892-309910,39654,52975,9999,716,4986,4931,11,11,89,89,1,1,1


==> csv-raw/spr-200-rext.csv <==
,schema,candidate,partial_candidate,correct_rank,eval_candidate,eval_partial,plausible_template,partial_plausible_template,plausible_cnt,partial_plausible_cnt,correct_cnt,correct_rank_inp,correct_rank_inp_template
gmp-14166-14167,47859,61171,14161,,50781,14161,33,28,111,106,0,0,0
libtiff-5b02179-3dfb33b,214876,278857,65017,56646,104524,65017,1164,149,1167,152,1,212,209
php-310991-310999,71093,90936,18988,403,30573,16385,2,2,2,2,2,1,1
php-308734-308761,14737,18784,4160,5728,18784,4160,4,4,4,4,2,1,1
php-308262-308315,72907,92459,10845,7366,9197,8516,0,0,0,0,0,0,0
libtiff-d13be72c-ccadf48a,76195,300745,228659,6080,226189,210869,1723,1723,2003,1723,1,3,3
lighttpd-2661-2662,28495,124449,98028,,108906,98028,9,3,10,4,0,0,0
php-307562-307561,23830,32546,6997,4918,13573,6997,1,0,1,0,1,1,1
php-309579-309580,41208,61407,11416,46,24205,11416,2,2,2,2,1,1,1
lighttpd-1913-1914,24121,70712,48133,,45056,40544,55,55,55,55,0,0,0
python-69934-69935,35490,48560,13775,24561,11024,8634,0,0,0,0,0,0,0
php-310011-310050,53808,78981,16558,31956,7960,7316,32,32,49,49,0,0,0
php-309688-309716,47438,73424,15744,8398,10699,6516,32,31,33,32,0,0,0
gmp-13420-13421,71515,79763,8763,40506,74674,8763,2,0,2,0,2,1,1
php-309516-309535,23432,29514,6314,3999,29514,6314,1,0,1,0,1,1,1
gzip-a1d3d4019d-f17cbd13a1,43345,58432,15104,31657,58432,15104,14,0,14,0,1,4,4
python-70056-70059,25867,43598,17961,,4364,3836,0,0,0,0,0,0,0
php-307846-307853,20926,25447,4757,3868,24349,4757,1,0,1,0,1,1,1
php-311346-311348,5278,9978,3879,312,9568,3879,52,38,74,60,2,1,1
fbc-5458-5459,7807,11828,4495,573,10288,4495,39,37,63,46,2,11,8
libtiff-ee2ce5b7-b5691a5a,86491,190629,106867,13296,167664,106867,328,328,328,328,1,1,1
php-307914-307915,33292,50442,15066,5748,44514,15066,1,0,1,0,1,1,1
php-309111-309159,47549,58903,12232,30340,32717,12232,10,1,10,1,1,10,10
php-309892-309910,39654,52975,9999,716,17434,9999,17,17,22,22,3,1,1


==> csv-raw/spr-200.csv <==
,schema,candidate,partial_candidate,correct_rank,eval_candidate,eval_partial,plausible_template,partial_plausible_template,plausible_cnt,partial_plausible_cnt,correct_cnt,correct_rank_inp,correct_rank_inp_template
gmp-14166-14167,25975,39287,14161,,33154,14161,34,28,112,106,0,0,0
libtiff-5b02179-3dfb33b,157153,221134,65017,56644,107534,65017,237,149,240,152,1,211,208
php-310991-310999,69387,89230,18988,384,31084,16653,2,2,2,2,2,1,1
php-308734-308761,10645,14692,4160,5771,14692,4160,4,4,4,4,2,1,1
php-308262-308315,70879,90431,10845,7191,9137,8516,0,0,0,0,0,0,0
libtiff-d13be72c-ccadf48a,71876,296426,228659,372,230917,214697,1723,1723,2003,1723,1,3,3
lighttpd-2661-2662,24309,120263,98028,,105423,98028,52,4,55,7,0,0,0
php-307562-307561,22881,31597,6997,4918,13425,6997,1,0,1,0,1,1,1
php-309579-309580,40152,60351,11416,46,25400,11416,2,2,2,2,1,1,1
lighttpd-1913-1914,21608,68199,48133,,45191,40674,55,55,55,55,0,0,0
python-69934-69935,34474,47544,13775,,11024,8634,0,0,0,0,0,0,0
php-310011-310050,52498,77671,16558,30647,8160,7316,32,32,49,49,0,0,0
php-309688-309716,45647,71633,15744,8398,10699,6516,31,30,32,31,0,0,0
gmp-13420-13421,42424,50672,8763,14645,50672,8763,3,0,3,0,2,1,1
php-309516-309535,21016,27098,6314,4000,27098,6314,1,0,1,0,1,1,1
gzip-a1d3d4019d-f17cbd13a1,33615,48702,15104,21926,48702,15104,14,0,14,0,1,4,4
python-70056-70059,21868,39599,17961,,4126,3652,0,0,0,0,0,0,0
php-307846-307853,17610,22131,4757,3867,21654,4757,1,0,1,0,1,1,1
php-311346-311348,5099,9799,3879,312,9799,3879,50,38,72,60,2,1,1
fbc-5458-5459,5836,9857,4495,454,9791,4495,37,37,61,46,2,11,8
libtiff-ee2ce5b7-b5691a5a,67241,171379,106867,13296,14068,13454,15,15,15,15,1,1,1
php-307914-307915,30838,47988,15066,5748,43285,15066,1,0,1,0,1,1,1
php-309111-309159,41554,52908,12232,24347,29459,12232,10,1,10,1,1,10,10
php-309892-309910,27437,40758,9999,179,17455,9999,17,17,22,22,3,1,1


==> csv-raw/spr-2000-cext.csv <==
,schema,candidate,partial_candidate,correct_rank,eval_candidate,eval_partial,plausible_template,partial_plausible_template,plausible_cnt,partial_plausible_cnt,correct_cnt,correct_rank_inp,correct_rank_inp_template
gmp-14166-14167,317259,448318,141182,,29653,24692,24,24,51,51,0,0,0
libtiff-5b02179-3dfb33b,612421,1941177,1352092,309678,13873,13873,111,111,2442,2442,0,0,0
php-310991-310999,508361,783770,185001,20811,71978,71969,1,1,1,1,1,1,1
php-308734-308761,231445,440926,151934,70482,70790,69209,0,0,0,0,0,0,0
php-308262-308315,336808,637558,192659,84098,56286,56283,0,0,0,0,0,0,0
libtiff-d13be72c-ccadf48a,614845,2353240,1771135,34935,288244,284634,52,52,2708,2708,2,104,5
lighttpd-2661-2662,273492,1269307,1016413,73333,141022,141022,117,117,189,189,1,14,9
php-307562-307561,398872,637588,163053,85214,92960,84711,0,0,0,0,0,0,0
php-309579-309580,313120,621880,198376,28250,81472,81463,11,11,34,34,1,1,1
lighttpd-1913-1914,269381,1183286,935121,297232,60084,60084,37,37,84,84,0,0,0
python-69934-69935,480123,863452,386935,,75020,67619,0,0,0,0,0,0,0
php-310011-310050,342315,582198,162849,249855,4293,4293,0,0,0,0,0,0,0
php-309688-309716,310939,609953,191952,84053,99991,94908,1,0,1,0,0,0,0
gmp-13420-13421,290787,389124,104714,148326,69769,46070,3,3,18,18,0,0,0
php-309516-309535,335141,496992,136030,58080,56588,47458,0,0,0,0,0,0,0
gzip-a1d3d4019d-f17cbd13a1,243300,341681,92972,21929,173757,92972,15,0,15,0,1,1,1
python-70056-70059,292202,526778,236707,11955,6816,6816,0,0,0,0,0,0,0
php-307846-307853,316006,477171,130366,59502,58149,49977,0,0,0,0,0,0,0
php-311346-311348,860518,1030763,123671,8838,11552,11552,28,28,46,46,2,1,1
fbc-5458-5459,11168,16353,5416,299,6746,4640,34,34,120,89,0,0,0
libtiff-ee2ce5b7-b5691a5a,666661,3237374,2609366,510769,525373,513075,71,71,496,496,1,1,1
php-307914-307915,282106,539078,175191,57702,89763,83690,1,0,1,0,1,1,1
php-309111-309159,254999,513188,178631,249184,90378,84540,1,1,1,1,0,0,0
php-309892-309910,235850,498669,177309,4347,3691,3691,11,11,42,42,1,1,1


==> csv-raw/spr-2000-rext-cext.csv <==
,schema,candidate,partial_candidate,correct_rank,eval_candidate,eval_partial,plausible_template,partial_plausible_template,plausible_cnt,partial_plausible_cnt,correct_cnt,correct_rank_inp,correct_rank_inp_template
gmp-14166-14167,649366,780425,141182,214233,27505,23574,6,6,13,13,0,0,0
libtiff-5b02179-3dfb33b,698462,2027218,1352092,309679,37909,37909,111,111,2264,2264,0,0,0
php-310991-310999,526664,802073,185001,13860,71688,71679,1,1,1,1,1,1,1
php-308734-308761,255304,464785,151934,70482,70770,69209,0,0,0,0,0,0,0
php-308262-308315,358008,658758,192659,84097,54186,54183,0,0,0,0,0,0,0
libtiff-d13be72c-ccadf48a,675922,2414317,1771135,33699,285546,283944,52,52,2708,2708,2,104,5
lighttpd-2661-2662,294371,1290186,1016413,73333,136816,136816,117,117,189,189,1,14,9
php-307562-307561,412596,651312,163053,85216,85204,84684,0,0,0,0,0,0,0
php-309579-309580,321003,629763,198376,28294,54142,54139,11,11,37,37,1,1,1
lighttpd-1913-1914,292794,1206699,935121,297229,64918,64918,28,28,65,65,0,0,0
python-69934-69935,553805,937134,386935,470550,75590,67619,0,0,0,0,0,0,0
php-310011-310050,359412,599295,162849,266951,5151,5151,0,0,0,0,0,0,0
php-309688-309716,322909,621923,191952,83933,99781,94908,1,0,1,0,0,0,0
gmp-13420-13421,725498,823835,104714,174177,69833,46134,3,3,18,18,0,0,0
php-309516-309535,400053,561904,136030,58080,56548,47458,0,0,0,0,0,0,0
gzip-a1d3d4019d-f17cbd13a1,301192,399573,92972,21936,183149,92972,5,0,5,0,1,1,1
python-70056-70059,339063,573639,236707,6175,5825,5825,0,0,0,0,0,0,0
php-307846-307853,380658,541823,130366,59503,58119,49977,0,0,0,0,0,0,0
php-311346-311348,1234506,1404751,123671,3218,6977,6977,28,28,45,45,2,1,1
fbc-5458-5459,13597,18782,5416,582,8812,5416,27,27,98,67,0,0,0
libtiff-ee2ce5b7-b5691a5a,741282,3311995,2609366,510781,525373,513075,71,71,471,471,1,1,1
php-307914-307915,292811,549783,175191,57702,89723,83690,1,0,1,0,1,1,1
php-309111-309159,281387,539576,178631,275198,90328,84540,1,1,1,1,0,0,0
php-309892-309910,257949,520768,177309,5439,8224,8224,11,11,41,41,1,1,1


==> csv-raw/spr-2000-rext.csv <==
,schema,candidate,partial_candidate,correct_rank,eval_candidate,eval_partial,plausible_template,partial_plausible_template,plausible_cnt,partial_plausible_cnt,correct_cnt,correct_rank_inp,correct_rank_inp_template
gmp-14166-14167,649366,780425,141182,214233,27515,23574,10,10,29,29,0,0,0
libtiff-5b02179-3dfb33b,698462,2027218,1352092,309679,353982,324268,59,59,59,59,0,0,0
php-310991-310999,526664,802073,185001,13860,71978,71969,1,1,1,1,1,1,1
php-308734-308761,255304,464785,151934,70482,70780,69209,0,0,0,0,0,0,0
php-308262-308315,358008,658758,192659,84097,54186,54183,0,0,0,0,0,0,0
libtiff-d13be72c-ccadf48a,675922,2414317,1771135,33699,532541,506165,39,39,39,39,1,3,3
lighttpd-2661-2662,294371,1290186,1016413,73333,157305,157305,84,84,105,105,1,18,10
php-307562-307561,412596,651312,163053,85216,92759,84711,0,0,0,0,0,0,0
php-309579-309580,321003,629763,198376,28294,103872,99184,2,2,2,2,1,1,1
lighttpd-1913-1914,292794,1206699,935121,,67947,67947,31,31,31,31,0,0,0
python-69934-69935,553805,937134,386935,470550,75716,67619,0,0,0,0,0,0,0
php-310011-310050,359412,599295,162849,266951,5151,5151,1,1,2,2,0,0,0
php-309688-309716,322909,621923,191952,83933,99781,94908,1,0,1,0,0,0,0
gmp-13420-13421,725498,823835,104714,174177,69833,46134,5,5,5,5,0,0,0
php-309516-309535,400053,561904,136030,58080,56528,47458,0,0,0,0,0,0,0
gzip-a1d3d4019d-f17cbd13a1,301192,399573,92972,21936,183189,92972,5,0,5,0,1,1,1
python-70056-70059,339063,573639,236707,,5761,5761,0,0,0,0,0,0,0
php-307846-307853,380658,541823,130366,59503,58119,49977,0,0,0,0,0,0,0
php-311346-311348,1234506,1404751,123671,3218,6977,6977,28,28,46,46,2,1,1
fbc-5458-5459,13597,18782,5416,582,14112,5416,34,32,55,38,2,11,8
libtiff-ee2ce5b7-b5691a5a,741282,3311995,2609366,510781,544755,531755,329,329,329,329,1,1,1
php-307914-307915,292811,549783,175191,57702,89743,83690,1,0,1,0,1,1,1
php-309111-309159,281387,539576,178631,275198,90328,84540,1,1,1,1,0,0,0
php-309892-309910,257949,520768,177309,5439,90793,86247,5,5,5,5,1,1,1


==> csv-raw/spr-2000.csv <==
,schema,candidate,partial_candidate,correct_rank,eval_candidate,eval_partial,plausible_template,partial_plausible_template,plausible_cnt,partial_plausible_cnt,correct_cnt,correct_rank_inp,correct_rank_inp_template
gmp-14166-14167,317259,448318,141182,,48639,40229,28,28,106,106,0,0,0
libtiff-5b02179-3dfb33b,612421,1941177,1352092,309678,376088,346011,59,59,59,59,0,0,0
php-310991-310999,508361,783770,185001,20811,71978,71969,1,1,1,1,1,1,1
php-308734-308761,231445,440926,151934,70482,70790,69209,0,0,0,0,0,0,0
php-308262-308315,336808,637558,192659,84098,56294,56291,0,0,0,0,0,0,0
libtiff-d13be72c-ccadf48a,614845,2353240,1771135,34935,537943,510074,39,39,39,39,1,3,3
lighttpd-2661-2662,273492,1269307,1016413,73333,158849,158849,84,84,108,108,1,18,10
php-307562-307561,398872,637588,163053,85214,85244,84684,0,0,0,0,0,0,0
php-309579-309580,313120,621880,198376,28250,103822,99184,2,2,2,2,1,1,1
lighttpd-1913-1914,269381,1183286,935121,,67947,67947,30,30,30,30,0,0,0
python-69934-69935,480123,863452,386935,,74931,67619,0,0,0,0,0,0,0
php-310011-310050,342315,582198,162849,249855,4293,4293,0,0,0,0,0,0,0
php-309688-309716,310939,609953,191952,84053,100081,94908,1,0,1,0,0,0,0
gmp-13420-13421,290787,389124,104714,148326,77939,51103,5,5,5,5,0,0,0
php-309516-309535,335141,496992,136030,58080,56498,47458,0,0,0,0,0,0,0
gzip-a1d3d4019d-f17cbd13a1,243300,341681,92972,21929,172669,92972,15,0,15,0,1,1,1
python-70056-70059,292202,526778,236707,,5549,5549,0,0,0,0,0,0,0
php-307846-307853,316006,477171,130366,59502,58099,49977,0,0,0,0,0,0,0
php-311346-311348,860518,1030763,123671,8838,11552,11552,29,29,47,47,2,1,1
fbc-5458-5459,11168,16353,5416,299,10804,5416,37,37,61,46,2,6,5
libtiff-ee2ce5b7-b5691a5a,666661,3237374,2609366,510769,559844,545779,328,328,328,328,1,1,1
php-307914-307915,282106,539078,175191,57702,89793,83690,1,0,1,0,1,1,1
php-309111-309159,254999,513188,178631,249184,90328,84540,1,1,1,1,0,0,0
php-309892-309910,235850,498669,177309,4347,90902,86247,5,5,5,5,1,1,1


==> csv-raw/spr-300-cext.csv <==
,schema,candidate,partial_candidate,correct_rank,eval_candidate,eval_partial,plausible_template,partial_plausible_template,plausible_cnt,partial_plausible_cnt,correct_cnt,correct_rank_inp,correct_rank_inp_template
gmp-14166-14167,38657,59327,22055,,42448,22055,30,24,57,51,0,0,0
libtiff-5b02179-3dfb33b,192599,276142,85251,59068,16314,9388,111,111,2598,2598,0,0,0
php-310991-310999,99789,139311,31061,2256,32409,19972,2,2,2,2,2,1,1
php-308734-308761,23202,30623,7437,7493,20902,7437,4,4,4,4,2,1,1
php-308262-308315,114900,150963,19358,10111,14748,14158,0,0,0,0,0,0,0
libtiff-d13be72c-ccadf48a,143808,568172,432083,6126,19425,19425,203,203,4089,4089,2,104,5
lighttpd-2661-2662,34781,191579,159862,,116171,109330,14,9,34,29,0,0,0
php-307562-307561,42956,60507,15748,10019,18594,11458,1,0,1,0,1,1,1
php-309579-309580,70730,101940,17784,46,12994,8849,11,11,38,38,1,1,1
lighttpd-1913-1914,48450,159739,114667,107499,28702,27455,24,24,53,53,0,0,0
python-69934-69935,47817,65326,18300,,11077,8243,0,0,0,0,0,0,0
php-310011-310050,69181,105542,23824,41309,10543,10543,23,23,54,54,0,0,0
php-309688-309716,61886,95206,19747,10803,13260,7432,7,6,8,7,0,0,0
gmp-13420-13421,57590,69661,12794,20779,58745,12794,13,3,28,18,2,19,4
php-309516-309535,40732,52377,12093,4695,41374,12093,1,0,1,0,1,1,1
gzip-a1d3d4019d-f17cbd13a1,64582,82349,18024,30814,82349,18024,14,0,14,0,1,4,4
python-70056-70059,32800,58530,26327,835,5032,5011,0,0,0,0,0,0,0
php-307846-307853,32709,40272,8051,5909,17882,8051,5,4,12,11,1,1,1
php-311346-311348,7678,14543,5619,741,1655,1644,34,33,97,96,2,4,4
fbc-5458-5459,11168,16353,5416,299,6925,4707,34,34,120,89,0,0,0
libtiff-ee2ce5b7-b5691a5a,79401,218252,142593,20674,24635,22006,101,101,3244,3244,1,1,1
php-307914-307915,41872,64378,20107,8122,45791,20107,1,0,1,0,1,1,1
php-309111-309159,62548,86627,22335,39752,42158,22335,2,1,2,1,0,0,0
php-309892-309910,37507,62347,19484,641,4917,4917,11,11,85,85,1,1,1


==> csv-raw/spr-300-rext-cext.csv <==
,schema,candidate,partial_candidate,correct_rank,eval_candidate,eval_partial,plausible_template,partial_plausible_template,plausible_cnt,partial_plausible_cnt,correct_cnt,correct_rank_inp,correct_rank_inp_template
gmp-14166-14167,75081,95751,22055,50188,54176,22055,35,24,62,51,1,55,28
libtiff-5b02179-3dfb33b,253265,336808,85251,59066,13784,9388,111,111,2604,2604,0,0,0
php-310991-310999,102642,142164,31061,2139,31955,19597,2,2,2,2,2,1,1
php-308734-308761,28591,36012,7437,7493,21072,7437,4,4,4,4,2,1,1
php-308262-308315,123633,159696,19358,10106,14748,14158,0,0,0,0,0,0,0
libtiff-d13be72c-ccadf48a,149350,573714,432083,4629,19425,19425,215,215,4125,4125,2,104,5
lighttpd-2661-2662,40878,197676,159862,,116171,109330,16,11,31,26,0,0,0
php-307562-307561,46841,64392,15748,10022,18534,11458,1,0,1,0,1,1,1
php-309579-309580,71941,103151,17784,46,13274,8849,11,11,38,38,1,1,1
lighttpd-1913-1914,57657,168946,114667,107498,28116,26867,24,24,53,53,0,0,0
python-69934-69935,49107,66616,18300,32709,12773,9592,0,0,0,0,0,0,0
php-310011-310050,71118,107479,23824,43288,10543,10543,23,23,54,54,0,0,0
php-309688-309716,64052,97372,19747,10803,12494,6667,7,7,13,13,0,0,0
gmp-13420-13421,95579,107650,12794,46636,77443,12794,39,3,54,18,1,19,4
php-309516-309535,44904,56549,12093,4694,43728,12093,1,0,1,0,1,1,1
gzip-a1d3d4019d-f17cbd13a1,82885,100652,18024,49115,91870,18024,14,0,14,0,1,4,4
python-70056-70059,38462,64192,26327,3165,5032,5011,0,0,0,0,0,0,0
php-307846-307853,37429,44992,8051,5909,20127,8051,5,4,12,11,1,1,1
php-311346-311348,8024,14889,5619,741,1655,1644,34,33,98,97,2,4,4
fbc-5458-5459,13597,18782,5416,582,9253,5416,29,27,100,67,0,0,0
libtiff-ee2ce5b7-b5691a5a,102856,241707,142593,20686,24635,22006,101,101,3412,3412,1,1,1
php-307914-307915,44780,67286,20107,8122,46743,20107,1,0,1,0,1,1,1
php-309111-309159,78305,102384,22335,55064,41638,22335,2,1,2,1,0,0,0
php-309892-309910,49940,74780,19484,3305,4917,4917,11,11,87,87,1,1,1


==> csv-raw/spr-300-rext.csv <==
,schema,candidate,partial_candidate,correct_rank,eval_candidate,eval_partial,plausible_template,partial_plausible_template,plausible_cnt,partial_plausible_cnt,correct_cnt,correct_rank_inp,correct_rank_inp_template
gmp-14166-14167,75081,95751,22055,50188,54107,22055,39,28,117,106,1,110,32
libtiff-5b02179-3dfb33b,253265,336808,85251,59066,123207,85251,1164,149,1165,155,1,215,209
php-310991-310999,102642,142164,31061,2139,31855,19597,2,2,2,2,2,1,1
php-308734-308761,28591,36012,7437,7493,21042,7437,4,4,4,4,2,1,1
php-308262-308315,123633,159696,19358,10106,14748,14158,0,0,0,0,0,0,0
libtiff-d13be72c-ccadf48a,149350,573714,432083,4629,87760,87073,309,309,309,309,1,3,3
lighttpd-2661-2662,40878,197676,159862,,120127,113198,8,3,8,3,0,0,0
php-307562-307561,46841,64392,15748,10022,18564,11458,1,0,1,0,1,1,1
php-309579-309580,71941,103151,17784,46,23738,15481,2,2,2,2,1,1,1
lighttpd-1913-1914,57657,168946,114667,,37891,34739,32,32,32,32,0,0,0
python-69934-69935,49107,66616,18300,32709,12534,9511,0,0,0,0,0,0,0
php-310011-310050,71118,107479,23824,43288,10543,10543,37,37,55,55,0,0,0
php-309688-309716,64052,97372,19747,10803,13259,7432,10,9,11,10,0,0,0
gmp-13420-13421,95579,107650,12794,46636,78103,12794,41,5,41,5,1,6,6
php-309516-309535,44904,56549,12093,4694,43485,12093,1,0,1,0,1,1,1
gzip-a1d3d4019d-f17cbd13a1,82885,100652,18024,49115,91433,18024,14,0,14,0,1,4,4
python-70056-70059,38462,64192,26327,,5032,5011,0,0,0,0,0,0,0
php-307846-307853,37429,44992,8051,5909,21298,8051,3,2,4,3,1,1,1
php-311346-311348,8024,14889,5619,741,8607,5619,52,41,74,63,2,4,4
fbc-5458-5459,13597,18782,5416,582,12524,5416,34,32,55,38,2,11,8
libtiff-ee2ce5b7-b5691a5a,102856,241707,142593,20686,195947,142593,328,328,328,328,1,1,1
php-307914-307915,44780,67286,20107,8122,46603,20107,1,0,1,0,1,1,1
php-309111-309159,78305,102384,22335,55064,43158,22335,2,1,2,1,0,0,0
php-309892-309910,49940,74780,19484,3305,21370,15253,17,17,22,22,3,1,1


==> csv-raw/spr-300.csv <==
,schema,candidate,partial_candidate,correct_rank,eval_candidate,eval_partial,plausible_template,partial_plausible_template,plausible_cnt,partial_plausible_cnt,correct_cnt,correct_rank_inp,correct_rank_inp_template
gmp-14166-14167,38657,59327,22055,,41316,22055,34,28,112,106,0,0,0
libtiff-5b02179-3dfb33b,192599,276142,85251,59068,123778,85251,237,149,240,152,1,209,206
php-310991-310999,99789,139311,31061,2256,31955,19597,2,2,2,2,2,1,1
php-308734-308761,23202,30623,7437,7493,20855,7437,4,4,4,4,2,1,1
php-308262-308315,114900,150963,19358,10111,14708,14158,0,0,0,0,0,0,0
libtiff-d13be72c-ccadf48a,143808,568172,432083,6126,250826,237142,1723,1723,2003,1723,1,3,3
lighttpd-2661-2662,34781,191579,159862,,119941,113050,10,5,13,8,0,0,0
php-307562-307561,42956,60507,15748,10019,18574,11458,1,0,1,0,1,1,1
php-309579-309580,70730,101940,17784,46,23578,15481,2,2,2,2,1,1,1
lighttpd-1913-1914,48450,159739,114667,,37901,34739,32,32,32,32,0,0,0
python-69934-69935,47817,65326,18300,,11022,8243,0,0,0,0,0,0,0
php-310011-310050,69181,105542,23824,41309,10543,10543,37,37,55,55,0,0,0
php-309688-309716,61886,95206,19747,10803,13260,7432,7,6,8,7,0,0,0
gmp-13420-13421,57590,69661,12794,20779,58934,12794,15,5,15,5,2,6,6
php-309516-309535,40732,52377,12093,4695,40324,12093,1,0,1,0,1,1,1
gzip-a1d3d4019d-f17cbd13a1,64582,82349,18024,30814,82349,18024,14,0,14,0,1,4,4
python-70056-70059,32800,58530,26327,,5006,4985,0,0,0,0,0,0,0
php-307846-307853,32709,40272,8051,5909,20723,8051,3,2,4,3,1,1,1
php-311346-311348,7678,14543,5619,741,8568,5619,52,41,74,63,2,4,4
fbc-5458-5459,11168,16353,5416,299,9850,5416,37,37,61,46,2,6,5
libtiff-ee2ce5b7-b5691a5a,79401,218252,142593,20674,203493,142593,328,328,328,328,1,1,1
php-307914-307915,41872,64378,20107,8122,45432,20107,1,0,1,0,1,1,1
php-309111-309159,62548,86627,22335,39752,41971,22335,2,1,2,1,0,0,0
php-309892-309910,37507,62347,19484,641,21735,15396,17,17,22,22,3,1,1

